Design and operation of a flash lamp for vacuum ultraviolet light production

Noble liquids, notably argon and xenon, are utilised as both detector media and as the detector target for dark matter and neutrino physics experiments. When the noble liquid is excited by particles, it scintillates vacuum ultraviolet light, which sensors then detect. A major focus of the detector development community is on producing precision light sensors for noble liquid detectors. We introduce a flash lamp to test VUV-sensitive light sensors with light at wavelengths observed at noble liquid detectors. This paper discusses the design and presents results from a flash lamp prototype operated at room temperature.

==> authors.txt <==
Silas Bosco, Jonas Bürgi, Livio Calivers, Richard Diurba, Johannes Furrer, Jan Kunzmann, Saba Parsa, Sascha Rivera, Nicolas Sallin, Camilla Tognina, Serhan Tufanli, Michele Weber, Dominik Wermelinger
